A Concept for Reconstructing Stucco Statues from historic Sketches using synthetic Data only

In medieval times, stuccoworkers used a red color, called sinopia, to first create a sketch of the to-be-made statue on the wall. Today, many of these statues are destroyed, but using the original drawings, deriving from the red color also called sinopia, we can reconstruct how the final statue might have looked.We propose a fully-automated approach to reconstruct a point cloud and show preliminary results by generating a color-image, a depth-map, as well as surface normals requiring only a single sketch, and without requiring a collection of other, similar samples. Our proposed solution allows real-time reconstruction on-site, for instance, within an exhibition, or to generate a useful starting point for an expert, trying to manually reconstruct the statue, all while using only synthetic data for training.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


